Humor in Word Embeddings: Cockamamie Gobbledegook for Nincompoops

While humor is often thought to be beyond the reach of Natural Language Processing, we show that several aspects of single-word humor correlate with simple linear directions in Word Embeddings. In particular: (a) the word vectors capture multiple aspects discussed in humor theories from various disciplines; (b) each individual's sense of humor can be represented by a vector, which can predict differences in people's senses of humor on new, unrated, words; and (c) upon clustering humor ratings of multiple demographic groups, different humor preferences emerge across the different groups. Humor ratings are taken from the work of Engelthaler and Hills (2017) as well as from an original crowdsourcing study of 120,000 words. Our dataset further includes annotations for the theoretically-motivated humor features we identify.

==> icml 2019/icml_reviews_and_kaiwei.txt <==
----- Kai-wei:
- I would suggest citing a few more related papers in NLP conferences. For example, [1] is usually cited when discussing word analogy with word embeddings. You may also discuss a few papers discussing morphology with word embedding.
 
- The experiments do not seem to me well-support the claim (b) in the abstract. You may want to weaken the claim. Also, I think the experiment of clustering raters is interesting and is worth mentioning.
 
- You may emphasize the value of the data you annotated (if you plan to release it), as the community gives credit for creating data (you will see it in the submission form)
 
- You may also claim this work can help creative writing and a few other related tasks in NLP.
 
- You may want to add a figure / a table to show examples of different types of "single-word humor," as it is unclear to me why single-word can be humorous until a see a few examples later in the paper. 
 
- Will you be able to visualize the cluster of raters? E.g., plot the t-sne of the sense-of-humor embeddings?
 
- In NLP, now people move from word embedding to contextualized embedding such as ELMo/BERT, where the embedding of a word also depends on the surrounding context. You may want to mention to analyze humor using such vectors as future work. 
 
Best, 
Kai-Wei
 
 
[1] Linguistic regularities in continuous space word representations.
 

----- ICML reviews

Submissions
Select Your Role : 
Author 
ICML2019 
Adam Kalai 
 Print
View Reviews
Paper ID1932
Paper TitleHumor in Word Embeddings: Cockamamie Gobbledegook for Nincompoops
Reviewer #1
Questions
1. Please enter a detailed review describing the strengths and weaknesses of the submission.
This paper studies whether/how word embedding capture humor, expressed at word level. The authors base their analysis of theories of humors, breaking it into six categories, and created a dataset identifying words relevant for each category and a ranking of words based on their degree of humor. They evaluate the predictability of each aspect based on its word embedding. They also perform user-level aggregate analysis. 
2. Please provide an overall score for the submission.
Strong Reject: Wrong or known results
3. Please enter a 2-3 sentence summary of your review explaining your overall score.
The study is interesting, however it does not seem to align with the set of topics relevant for ICML, as it contains very little technical content. I would recommend considering a more focused conference, either in NLP (ACL, LREC for the resource).
5. Please rate your confidence in the score assigned.
High: Reviewer has understood the main arguments in the paper, and has made high level checks of the proofs.
8. I agree to keep the paper and code submissions confidential, and delete any submitted code at the end of the review cycle to comply with the confidentiality requirement.
Agreement accepted
Reviewer #2
Questions
1. Please enter a detailed review describing the strengths and weaknesses of the submission.
This paper investigates aspects of word-level humour. The authors identify 6 possible features for word humour, and run a large-scale crowdsourcing study to rate words on their intrinsic humorousness and also to label humorous words with their identified humour features. The authors use this collected dataset to run some neat studies on word-level humour:

1) first, they identify whether their identified features of word humour are predictable from pretrained word embeddings, and which features are most predictive of overall humour.

2) they identify whether there is a pair of words which capture whether a word is funny, in the same way that (he, she) captures gender bias in word embeddings

3) they create a 'mean humour' embedding for individual annotators and see whether this predicts held out words the annotators find humorous

4) they identify clusters of humorous words in embedding space, and attempt to label the clusters with the features of humour they demonstrate the most.

I found the paper enjoyable to read, and the students and conclusions the authors drew were enlightening to me. The features the authors describe seem a little arbitrary (for example, the colloquial feature seems to be a general cover category which the sexual, scatological and insulting features fall under), and many of the features seem to be correlated (such as the scatological/sexual cluster, which seems to fall under the category of taboo more generally).

Further, the dataset that accompanies this paper would be useful to other researchers, particularly researchers interested in affective computing. 

It is not too surprising that word embeddings find it hard to predict sound-based humour, as they do not have access to word-internal information. It would be interesting to see whether subword level models (such as [1]) improves funny-sounding word detection.

References:

[1] Enriching Word Vectors with Subword Information, Bojanowski et al 2017
2. Please provide an overall score for the submission.
Weak Accept: Borderline, tending to accept
3. Please enter a 2-3 sentence summary of your review explaining your overall score.
Interesting dataset in intrinsic word humour, and insightful set of experiments which reveal demographic and semantic aspects of lexical humour.
5. Please rate your confidence in the score assigned.
High: Reviewer has understood the main arguments in the paper, and has made high level checks of the proofs.
8. I agree to keep the paper and code submissions confidential, and delete any submitted code at the end of the review cycle to comply with the confidentiality requirement.
Agreement accepted
Reviewer #3
Questions
1. Please enter a detailed review describing the strengths and weaknesses of the submission.
Using crowdsourcing, the authors generate increasingly smaller datasets of funny words. Using that data, multiple facets of humor found in pre-trained word embeddings are analyzed. 

Strengths:

The study is fairly comprehensive, with both aggregate and user-specific aspects of humor found in word embeddings being evaluated.

While the topic of the paper is light, the authors treat it seriously and they are able to provide interesting insights.

Weaknesses:

The paper is sometimes hard to read. In particular, I had some trouble following subsection 4.2. The authors choose antonymous word pairs related to humor, but these words are not necessarily particularly funny (or unfunny) by themselves.

In the experiments on the final 216 words, the procedure followed to rate words for each user is arguably flawed. Let's assume that each user would give a consistent ranking of the 216 words. By running simulations, on average, the first round approximately recovers 24.11 words out of the 36 funniest, and 4.02 out of 6 for the second round.

Other remarks:

Line 274: "emebeddings" typo
Line 323: w_1 is just a word, not a vector.
2. Please provide an overall score for the submission.
Weak Accept: Borderline, tending to accept
3. Please enter a 2-3 sentence summary of your review explaining your overall score.
The authors collect and analyze data to understand how humor is displayed in word embeddings. They run a generally comprehensive and insightful study, although some parts of the paper remain unclear to me.
5. Please rate your confidence in the score assigned.
High: Reviewer has understood the main arguments in the paper, and has made high level checks of the proofs.
8. I agree to keep the paper and code submissions confidential, and delete any submitted code at the end of the review cycle to comply with the confidentiality requirement.
Agreement accepted
Reviewer #4
Questions
1. Please enter a detailed review describing the strengths and weaknesses of the submission.
A very interesting discussion of humor in word embeddings in English. In my view this is a valuable and insightful contribution to natural language processing. However, in its current form in my view it lacks the depth of insight necessary for publication in ICML: 1) it does not have any cross-lingual breadth as it focuses on only one dataset in English while English comes in many other shapes and forms, let alone the cross-linguistic range of humor across languages and cultures, and 2) the contributions to machine learning are limited or absent, because in essence the paper probes word embeddings from a specific (albeit very interesting!) viewpoint. I would suggest that the contribution be submitted to an *ACL conference instead.
2. Please provide an overall score for the submission.
Weak Reject: Borderline, tending to reject
3. Please enter a 2-3 sentence summary of your review explaining your overall score.
I'm excited about the contribution, but it does not strike me as good fit for ICML, and I would really like to see a cross-lingual aspect in it in the future.
5. Please rate your confidence in the score assigned.
Medium: Reviewer has understood the main points in the paper, but skipped the proofs and technical details.

------ ICML Meta review

View Meta-Reviews
Paper ID1932
Paper TitleHumor in Word Embeddings: Cockamamie Gobbledegook for Nincompoops
META-REVIEWER #1
META-REVIEW QUESTIONS
2. Please enter a detailed meta-review explaining your decision.
I think this work fits well in the high-risk/high-reward category.

Reviewers were only weakly positive, but for reasons that I find sensible but not necessarily compelling. This is exciting work in a difficult and new direction. Although I think this paper would be a good match for an NLP conference (sending a revised version to EMNLP would be a great idea if this is not accepted), but language technology has been a fixture of ICML for many years, and I see no reason not to include it on the basis of application area. I am also not terribly concerned about the limitation to English -- collecting data and analyzing it is a big task, and particularly with humor the level of multilingual experience required for authors to evaluate models would be much higher than for other NLP tasks.

I asked two reviewers to add additional comments. They did not respond, and I have marked their reviews as "did not meet expectations".

----- ICML chairs note

1. Chair's Note:
Even though the reviews are mixed, this paper is accepted as it has a particularly novel contribution and would make a good addition to the program.

